Birth of the Coil: another Milestone towards a fully reproducible low-field MRI scanner for head-imaging

Low-field magnetic resonance imaging (MRI) provides an accessible, portable, and low-cost alternative to high-field scanners, expanding diagnostic imaging to point-of-care settings. However, widespread adoption is fundamentally hindered by a severely reduced signal-to-noise ratio (SNR). At low frequencies, radiofrequency (RF) coil conductor losses - rather than tissue sample losses - predominantly govern the system's total noise, making meticulous RF coil optimization critical to recovering image quality. This work presents an open-source, optimized solenoid head coil tailored for the 50 mT open-source scanner (OSII ONE v2.1). The paper validates production reproducibility across three independent international institutions and introduce an open-source connector with integrated digital circuitry for coil identification and DC or logic signals. Comprehensive benchtop measurements, Electromagnetic Interference (EMI) coupling analysis, Specific Absorption Rate (SAR) safety simulations, and phantom and human volunteer imaging confirm the design's efficacy, safety, and reproducibility. The results of the paper, when combined with the material provided in the open-source dedicated repositories, set the basis for a fully reliable and reproducible component for the open-source OSII ONE MRI scanner. In addition, the same optimization strategy and design material can be exploited for designing other RF coils for imaging of other body parts.

==> figures/equivalentCircuit.tikz <==
\begin{circuitikz}
    \draw
    (0,0) to [C, l=$C_1$] ++(0,2)
    (2,0) to [variable capacitor, l=$C_t$] ++(0,2)
    (0,0) -- ++(2,0) coordinate(ct1)
    (0,2) -- ++(2,0) coordinate(ct2)
    (ct1) to [L, l_=$L/2$] ++(2,0)
    to [R, l_=$R/2$] ++(2,0) coordinate(s1)
    (ct2) to [L, l=$L/2$] ++(2,0)
    to [R, l=$R/2$] ++(2,0) coordinate(s2)
    (s1) to [C, l=$C_2$] (s2)
    (s1) to [C, -*, l_=$C_3$] ++(2,0)
    node[sground] {}
    (s2) to [C, -*, l=$C_3$] ++(2,0);
\end{circuitikz}
